Availability Evaluation of IoT Systems with Byzantine Fault-Tolerance for Mission-critical Applications

Byzantine fault-tolerant (BFT) systems are able to maintain the availability and integrity of IoT systems, in presence of failure of individual components, random data corruption or malicious attacks. Fault-tolerant systems in general are essential in assuring continuity of service for mission critical applications. However, their implementation may be challenging and expensive. In this study, IoT Systems with Byzantine Fault-Tolerance are considered. Analytical models and solutions are presented as well as a detailed analysis for the evaluation of the availability. Byzantine Fault Tolerance is particularly important for blockchain mechanisms, and in turn for IoT, since it can provide a secure, reliable and decentralized infrastructure for IoT devices to communicate and transact with each other. The proposed model is based on continuous-time Markov chains, and it analyses the availability of Byzantine Fault-Tolerant systems. While the availability model is based on a continuous-time Markov chain where the breakdown and repair times follow exponential distributions, the number of the Byzantine nodes in the network studied follows various distributions. The numerical results presented report availability as a function of the number of participants and the relative number of honest actors in the system. It can be concluded from the model that there is a non-linear relationship between the number of servers and network availability; i.e. the availability is inversely proportional to the number of nodes in the system. This relationship is further strengthened as the ratio of break-down rate over repair rate increases.

==> data/distribution_comparison.csv <==
N,uniform,Poisson,binomial,constant
4,0.390613360658129,0.8397141130588721,0.8496961181721666,0.9973821400464439
5,0.322760915793736,0.773650873988825,0.778262239085976,0.9956389475487887
6,0.2742339068468451,0.7062539041942255,0.7049175417417671,0.9261757651616644
7,0.36487023916196537,0.8684294456165408,0.8841748716604971,0.9934615827662503
8,0.32235594916979704,0.8251253926346922,0.8384277650988565,0.990850773683371
9,0.2882886277284568,0.7784768991984453,0.7883434463971335,0.9878072920693396
10,0.3529679647992624,0.8929261064544546,0.91014969197014,0.9983814524701018
11,0.32196814767752635,0.8615503936927029,0.878088944437849,0.9976896535094216
12,0.29568792769510455,0.8269364954655815,0.8419049985024272,0.9804256368603586
13,0.34598825391316057,0.9122889868935488,0.9293936918493034,0.9968259163079931
14,0.3215618652124138,0.8884192045976551,0.905819219618348,0.9957715226712017
15,0.30014337424075743,0.8617221452369915,0.8787394328585084,0.9945078544140404
16,0.34130794669921477,0.9275133003001316,0.94376348628909,0.9988675735437338
17,0.3211281181959932,0.9087812675720126,0.9258629261639562,0.9984577006780948
18,0.30302960342595503,0.8876398412226446,0.9050640006799366,0.9912787698346661
19,0.3378762238608267,0.9395310372332172,0.9545956851527532,0.997946242580595
20,0.3206619734946571,0.9244893784813867,0.9406609250664774,0.9973178862092152
21,0.3049710732713663,0.9074017684903141,0.924340349284505,0.9965563109660651
22,0.33518849708492676,0.9490624542055597,0.9628246179931641,0.9990380407750213
23,0.3201589613362357,0.9367535924448857,0.9517421118214232,0.9987197130383434
24,0.3062905641742723,0.9227000049472731,0.9386863090285654,0.9945632930331552
25,0.33297078816010633,0.9566484086470992,0.9691085304921168,0.9983227807003812
26,0.31961421655566374,0.9464040315575202,0.9601166337521544,0.9978337099647152
27,0.3071700351758569,0.9346596496155695,0.9494769177898023,0.9972375585818838
28,0.3310599637398618,0.9626944182722257,0.9739167052057236,0.9990273176934362
29,0.31902212783055306,0.9540293483375065,0.9664754913736534,0.998723442239801
30,0.30771813429685574,0.9440608401311525,0.9576405043888521,0.9956568941135191
31,0.32935123497720825,0.9675053477782136,0.9775866576709368,0.9983449043490416
32,0.31837607349588565,0.9600559612422864,0.9713019049921472,0.9978779256454541
33,0.3080018654922261,0.9514594020953965,0.9638198496730463,0.9973069768927032
34,0.3277725157865411,0.9713103059836419,0.9803617382624318,0.9988571379811264
35,0.31766813185507264,0.9647961667477819,0.9749375972834773,0.9985146521517455
36,0.30806267489991096,0.9572573462870417,0.9684662135034481,0.9957815759692319
37,0.326270742595141,0.9742799992626209,0.9824160041876516,0.9980885910674804
38,0.31688871440214755,0.9684784753836256,0.9776239085520777,0.9975629265665804
39,0.30792505701135053,0.9617460721943081,0.9718967765072997,0.9969193667639966
40,0.3248039575854472,0.9765385018410017,0.9838705640681473,0.9984720874615818
41,0.31602607553201667,0.9712669814522094,0.9795277561316779,0.9980292123751571
42,0.3076012323498661,0.965133421420644,0.9743305449563893,0.9951928779359502
43,0.32333630541281994,0.9781707567830175,0.9848038950802297,0.9974792939210178
44,0.31506563777026864,0.9732733822801127,0.9807577466368016,0.9968014120568007
45,0.3070935481425063,0.9675603220777566,0.9759105841835708,0.995971526430826
46,0.3218344990518547,0.9792265466400851,0.9852575395487078,0.9977173111346122
47,0.3139890417595671,0.974563538048877,0.9813732835061177,0.9970748887902763
48,0.3063953715995447,0.9691100049259278,0.9767167802739688,0.9937421494407761
49,0.3202649276347394,0.9797211900153735,0.9852378306264822,0.9962793043569576
50,0.31277278035213324,0.9751594111493803,0.9813880687140304,0.9953005441509793
51,0.3054907780472008,0.969811191241883,0.9767712595497907,0.9941040446400985
52,0.3185908359151886,0.9796327777891737,0.9847137004354045,0.996250222458595
53,0.3113861957906049,0.9750364735181244,0.9807684292703115,0.9952251753999489
54,0.3043530323918612,0.9696356112154104,0.9760372776349768,0.9908941526827244
55,0.31676906685610373,0.9788953074896105,0.9836100803181049,0.9939606075601396
56,0.30978849305490674,0.9741160377950134,0.979426142277497,0.9924102710134886
57,0.3029416039911684,0.9684894164994539,0.9744114354255796,0.9905210751719111
58,0.3147457872338859,0.9773865742886144,0.9817958535949323,0.9933320774956061
59,0.30792423523448664,0.9722513759517866,0.977204771275558,0.9915669546853654
60,0.3011971842436606,0.9661973927698599,0.9717083323117426,0.985476028323161
61,0.31245043555008145,0.9749091500717229,0.9790647719221245,0.9894017115631951
62,0.30571653785702513,0.9692059649865288,0.9738579701406297,0.9867620060164155
63,0.2990338908798698,0.9624784122248289,0.9676362568324705,0.983563381596098
64,0.30978688313972563,0.9711623584303807,0.975107320901861,0.9873749883141312
65,0.30305692998238526,0.9646219415736893,0.9690179452393004,0.9841624552317807
66,0.2963276500540314,0.9569105804311492,0.9617625121001978,0.9750978675580679
67,0.3066206283208296,0.9657031995184727,0.9694715770910496,0.9802553051420312
68,0.29979082793618406,0.9579773639355808,0.9621527845148699,0.975533994182987
69,0.2928999873506262,0.9488856990442496,0.953468126411635,0.9698657127549254
70,0.3027611510202552,0.9578954914996702,0.9615124147105231,0.9750314290522607
71,0.29569833150446495,0.9485331823280657,0.9525136469929286,0.9690078060872954
72,0.2884978614268425,0.9375562093693177,0.9418951919719615,0.9550932374838461
73,0.297940167166779,0.9468505037731306,0.9503323855508236,0.9617768852816835
74,0.29047258782612834,0.9352765402690225,0.9390784397217815,0.9531593427526462
75,0.2827738014214527,0.9217854278010684,0.925897579363089,0.9429647907492672
76,0.2917905745251123,0.9313710403436778,0.9347261365289011,0.9496465873532423
77,0.2837032665996428,0.9168780178890021,0.9205093984850561,0.9383972578813758
78,0.275277010642436,0.9001250213656817,0.9040186623649761,0.9170503339682613
79,0.2838377900158344,0.909925758941318,0.9131548103203314,0.9251593713907265
80,0.2748801762920554,0.8916970261017451,0.8951583254791223,0.9097150669436522
81,0.2654732598561646,0.8708608719976824,0.8745366647283362,0.8918560982167276
82,0.2735224093496374,0.8806994630333849,0.8837956480937514,0.8996118224063742
83,0.2634372669451401,0.857886844179479,0.8611704840704435,0.8796163507183344
84,0.25281293240242886,0.8321812924232221,0.835631252013796,0.8481713898431901
85,0.2602736974261738,0.8417779489214486,0.8447251770996632,0.8567698740968137
86,0.24885201801890539,0.8136542782586189,0.8167423014699624,0.8309400997895096
87,0.2368543512468679,0.7825117651997024,0.7857162512694638,0.8020548556990283
88,0.24363944777404178,0.7915120300123467,0.7942815840770275,0.8095232616326071
89,0.23079398958281308,0.7576960566626666,0.7605566383825727,0.7775753331254589
90,0.21742234946223576,0.7210067583543639,0.7239313360161215,0.7352100545437515
91,0.22344944720305573,0.7290428445550191,0.7315908147809229,0.7425384981953207
92,0.20928542007023881,0.6897506242569399,0.6923370165074552,0.7045976072442404
93,0.1947525607636722,0.6480901710801459,0.650686834014422,0.6640420612874444
94,0.19996084033356418,0.6548628090379192,0.6571329634548849,0.6695109173394906
95,0.18481445598034452,0.6110928445611783,0.6133495589551261,0.6263325913205184
96,0.1695602708891599,0.5658357550845573,0.5680527432300958,0.5767476775860985
97,0.17392374020966947,0.5711870097998702,0.5731224979294546,0.5813591951879212
98,0.1583453398316036,0.5247324038811214,0.5266102282339942,0.5351744353372447
99,0.1429908455128497,0.4779598921054142,0.47975922506405244,0.4884181470327726
100,0.14652517733441697,0.4819055207125279,0.4834670061052979,0.4912457951250166
101,0.13120248063563422,0.4351344312482749,0.4366090536090058,0.4441677634620658
102,0.11645080126422493,0.3893188541288569,0.39069381003755743,0.39585990378217756
103,0.11921238804429028,0.392026919613689,0.3932084995188493,0.3978746419155638
104,0.10485249409186208,0.3474706415068143,0.3485550205478114,0.3530093984074375
105,0.09136447453340364,0.30502118350582264,0.3060038443031641,0.31015100662398537
106,0.09344249937451983,0.3067505248242418,0.3075843866963751,0.3111454876692683
107,0.0806473494991929,0.26663044287580984,0.26737375380898787,0.27057064306255724
108,0.06892888789121529,0.2294522856823807,0.2301068340864542,0.23232096656232953
109,0.07043287721079017,0.23048107623030462,0.2310284985862573,0.23292041656517676
110,0.05960444811790064,0.19633296518057258,0.19680716898181005,0.19847001984639176
111,0.049936740866556854,0.16554241379578674,0.16594849038584625,0.16738035281193087
112,0.05098282690855336,0.16611406462590877,0.16644840904003882,0.16761957477145353
113,0.042281513212313576,0.13861720533082494,0.13889899830620073,0.13987704596786157
114,0.03470805155867151,0.11447939757883721,0.11471438487797374,0.11539430754729986
115,0.03540689587468101,0.1147771355859264,0.11496751156550777,0.1155181240166163
116,0.02876644899103818,0.09380414386609236,0.0939605213299748,0.09441103059819357
117,0.023130659174989913,0.07586850076616572,0.075995710913788,0.07635850230436307
118,0.02357894327696431,0.07601445353943256,0.07611585272332354,0.07639919683213048
119,0.018763409201085192,0.06083927884154912,0.06092060925996702,0.06114324332943849
120,0.014776849286288085,0.048188358204330796,0.04825302144312596,0.04840734233296029
121,0.015052932572935161,0.048255984113792526,0.04830670711117835,0.04842579072805229
122,0.011731959507118663,0.03782426405088305,0.037864067485763105,0.03795596110869963
123,0.00904909728214449,0.029341009190918095,0.029371996729519474,0.029442061578787884
124,0.00921235000137264,0.029370748099385738,0.029394677952416334,0.02944716396248934
125,0.0070323257870102,0.02254799734865318,0.022566402450359336,0.022605651558597676
126,0.005312922291730709,0.017132244548046106,0.017146298516866762,0.017173308713575385
127,0.005405623362063889,0.017144703481178903,0.017155393454689027,0.017175371947856826
128,0.004042074907158349,0.012893231809421424,0.012901303183382031,0.012916010909919744


==> data/distribution_comparison_middle.csv <==
N,uniform,Poisson,binomial
4,0.390613360658129,0.41553592379069215,0.30125754956395284
5,0.3227609157937356,0.2868715477371006,0.17813349011302884
6,0.2742339068468448,0.19430721845466783,0.10235181521462855
7,0.3648702391619659,0.31490142156634404,0.21408786494630075
8,0.32235594916979676,0.2293352788710209,0.13455406393079344
9,0.2882886277284575,0.16413680175140083,0.08236280910140427
10,0.3529679647992619,0.2529054949106635,0.1592173905593207
11,0.32196814767752585,0.1893828271632777,0.1033386965788514
12,0.2956879276951041,0.139669147451408,0.06554322833817011
13,0.34598825391316107,0.2088572195581989,0.12112213367302488
14,0.3215618652124135,0.15910314664883135,0.08021830865517804
15,0.300143374240757,0.11958371665733758,0.05206349618032961
16,0.341307946699214,0.1752216905053487,0.09340362676479702
17,0.3211281181959933,0.13504184958606558,0.06272974470986203
18,0.30302960342595453,0.1028355569206063,0.04137707951310732
19,0.33787622386082616,0.14845288079077934,0.07267862216228953
20,0.32066197349465675,0.11537561764524161,0.0493115651063093
21,0.3049710732713674,0.08870342142920369,0.032918495115846755
22,0.33518849708492615,0.1265941575735765,0.05690726569257189
23,0.3201589613362364,0.0990104598709107,0.03891141945856215
24,0.30629056417427125,0.07667626625893162,0.02621576454917699
25,0.33297078816010633,0.10843879109110657,0.044758327358533675
26,0.31961421655566397,0.08522624207191336,0.030789818860018945
27,0.3071700351758567,0.06637628866689255,0.020894570153061266
28,0.3310599637398612,0.09317971608579778,0.035316839448445936
29,0.31902212783055206,0.0735157239655948,0.02441145856942576
30,0.30771813429685674,0.05751373279800131,0.016662138041936843
31,0.3293512349772105,0.08024397961049526,0.027930981200204562
32,0.31837607349588604,0.06350355743644721,0.019380273743069703
33,0.3080018654922267,0.04986001431020877,0.013289972204666507
34,0.3277725157865412,0.06920647517986699,0.022124227805251376
35,0.3176681318550742,0.054901813319985705,0.01539832938653755
36,0.3080626748999077,0.0432309846531024,0.010599401546215713
37,0.326270742595141,0.0597412363824082,0.017541424471386208
38,0.31688871440214805,0.047483683460889554,0.012238614499745788
39,0.3079250570113522,0.0374759530367343,0.008450256889067888
40,0.3248039575854473,0.051592019566579564,0.013913939961885911
41,0.3160260755320169,0.04106691634245085,0.009726398492449426
42,0.30760123234986525,0.03247013030742088,0.006732180374382151
43,0.3233363054128197,0.04455350071657596,0.011036232599873106
44,0.3150656377702693,0.03550281591951712,0.007726095457911428
45,0.30709354814250844,0.02810921212097449,0.005357985458647843
46,0.3218344990518536,0.03845867457393954,0.008749586916805763
47,0.31398904175956766,0.03066860881008136,0.006131799849365996
48,0.3063953715995427,0.024305366150486365,0.0042585747518303595
49,0.32026492763473985,0.03317007265724005,0.0069305388353910645
50,0.3127727803521341,0.02646195645461035,0.00486034216235475
51,0.3054907780472019,0.02098418130680852,0.003379033695603829
52,0.31859083591518916,0.028573441647420338,0.005482468072502713
53,0.3113861957906063,0.02279689379805833,0.0038461168498082655
54,0.30435303239186307,0.018082300470041036,0.0026756127628655554
55,0.3167690668561047,0.02457306977619677,0.004329388475483685
56,0.3097884930549081,0.019600752306715766,0.003037182123230014
57,0.30294160399116893,0.015545553532666217,0.002113383997244824
58,0.31474578723388763,0.0210882543896579,0.003411298197535215
59,0.3079242352344837,0.016811783612050817,0.002392288237290421
60,0.301197184243659,0.013327465620809385,0.0016644122120986645
61,0.312450435550083,0.018050582451700378,0.0026806578237643587
62,0.3057165378570256,0.014377295016481361,0.0018785933937198584
63,0.29903389087986926,0.011388052236284741,0.001306321303786419
64,0.30978688313972663,0.015401804334893819,0.0020996971218683108
65,0.3030569299823881,0.012252167218795238,0.0014698951395412884
66,0.29632765005402995,0.00969283733922327,0.001021165651007763
67,0.30662062832083137,0.013092149583823265,0.00163833871094824
68,0.29979082793618284,0.010397662675516596,0.0011452522620186921
69,0.2928999873506264,0.008212046830795827,0.0007945383571985811
70,0.30276115102025314,0.011078977610214893,0.0012725862738823467
71,0.2956983315044683,0.008780458164250892,0.0008879051340359933
72,0.2884978614268425,0.006919941225061485,0.0006148642654700289
73,0.2979401671667819,0.009325685599280155,0.0009832659739028296
74,0.2904725878261242,0.007371852012259405,0.0006844259033566907
75,0.2827738014214521,0.005794259122731206,0.0004728377628571335
76,0.29179057452511314,0.007800815553376123,0.0007550386473942326
77,0.28370326659964445,0.006147107829929704,0.0005240468474769528
78,0.27527701064243676,0.00481574838378513,0.00036097448868710344
79,0.2838377900158325,0.006477315513619745,0.0005756210492670495
80,0.27488017629205574,0.005084904093811024,0.0003981276068258686
81,0.26547325985616527,0.003967765253093401,0.00027325295911574866
82,0.273522409349635,0.005331918522293107,0.00043516947111426946
83,0.2634372669451408,0.004166863623901595,0.0002997311901738443
84,0.25281293240243113,0.0032359235906353903,0.00020482738765570117
85,0.26027369742617085,0.004344608146058434,0.0003257901296871879
86,0.24885201801890722,0.003377139736946793,0.00022328552835684744
87,0.23685435124686785,0.0026077773206096976,0.00015179703849201216
88,0.24363944777403965,0.0034981425420803963,0.00024114898628068066
89,0.23079398958281463,0.002702037574146581,0.0001643125744041765
90,0.2174223494622341,0.0020725200507330237,0.00011102060647534128
91,0.22344944720305432,0.0027776115414676773,0.00017615990741672824
92,0.20928542007024054,0.0021296511467606763,0.00011921096626256187
93,0.1947525607636714,0.001620687817668554,7.996660801135668e-05
94,0.19996084033356543,0.002170005053438038,0.0001267348804963664
95,0.18481445598034474,0.001649500940731544,8.50814117168357e-05
96,0.16956027088916037,0.001243855860758556,5.659276295697474e-05
97,0.17392374020967102,0.0016637788417066266,8.958375541351156e-05
98,0.15834533983160384,0.0012521657069845685,5.958645483222192e-05
99,0.14299084551285074,0.0009343299482208652,3.924896585858112e-05
100,0.14652517733441742,0.0012484177895608955,6.205396181579297e-05
101,0.13120248063563328,0.0009289168093443949,4.083828157686488e-05
102,0.11645080126422284,0.000684847469167451,2.6599743037967594e-05
103,0.11921238804429077,0.0009140175247664027,4.200299560890958e-05
104,0.10485249409186252,0.0006713829634033654,2.7309772557522724e-05
105,0.0913644745334037,0.0004883204733204952,1.7563065846481172e-05
106,0.09344249937451864,0.0006509285857726508,2.7698204463819527e-05
107,0.08064734949919197,0.0004712914818455604,1.7765087411646365e-05
108,0.06892888789121611,0.00033766502443541486,1.1262990604104646e-05
109,0.07043287721078922,0.00044952325547834623,1.773947711294667e-05
110,0.05960444811790135,0.00032033888707602357,1.120661192378095e-05
111,0.04993674086655739,0.00022575899649385643,6.9937845377697395e-06
112,0.05098282690855246,0.00030014075017425096,1.1000818887041973e-05
113,0.04228151321231368,0.00021022858977221316,6.8351283353861005e-06
114,0.03470805155867177,0.00014554715945322351,4.193039253666196e-06
115,0.035406895874681085,0.0001932333520864575,6.586605019728601e-06
116,0.028766448991037766,0.00013287395480745973,4.019778228152294e-06
117,0.02313065917498981,9.027153956730128e-05,2.421005418199588e-06
118,0.02357894327696501,0.00011968012030347086,3.7979418314755754e-06
119,0.018763409201085237,8.071359567560327e-05,2.2741812909808378e-06
120,0.01477684928628784,5.3762684375641164e-05,1.3433672634373096e-06
121,0.01505293257293454,7.11785256204251e-05,2.104618018632025e-06
122,0.011731959507118793,4.7046006103343284e-05,1.2354048703080243e-06
123,0.009049097282143802,3.070530048590534e-05,7.152053190767677e-07
124,0.009212350001371794,4.059672032685997e-05,1.1190442616294316e-06
125,0.007032325787010106,2.6284755285357905e-05,6.435446967917338e-07
126,0.0053129222917301325,1.6803106811985463e-05,3.6495625269512883e-07
127,0.005405623362063613,2.218687964100465e-05,5.703117804322211e-07
128,0.004042074907158949,1.4068200150798369e-05,3.2120692215635604e-07


==> data/xi_example.csv <==
N,0.01,0.015,0.02
4,0.9988242302157727,0.9973821400464842,0.9953955215167247
5,0.9980407870031417,0.9956389475488506,0.9923323525579659
6,0.9970617974182607,0.9934615827660779,0.9885086312213179
7,0.9970617974182607,0.9934615827660779,0.9885086312213179
8,0.9958873972810021,0.9908507736834894,0.9839267852112267
9,0.9945177278696057,0.9878072920692297,0.9785894359258346
10,0.9995118913640819,0.9983814524701027,0.9962349961660854
11,0.9993029376026329,0.997689653509382,0.9946295898406268
12,0.9911931752595153,0.9804256368605193,0.9656597959618264
13,0.9990418698682529,0.9968259163080715,0.9926273804381973
14,0.9987229431651753,0.9957715226712264,0.9901860903899393
15,0.9983404233456294,0.9945078544140189,0.9872639485767364
16,0.9997702909020918,0.9988675735438355,0.9965262037905459
17,0.9996869154631267,0.9984577006780484,0.9952746742128072
18,0.9973617254454884,0.9912787698346333,0.9798128870358027
19,0.9995827652098009,0.9979462425805348,0.9937158126880057
20,0.9994546674744863,0.9973178862092035,0.9918044195826745
21,0.9992992288868346,0.996556310965996,0.9894926806671596
22,0.9998684495742338,0.9990380407749914,0.9961246840504527
23,0.9998247193179733,0.9987197130383444,0.9948526166735615
24,0.9988916586669526,0.9945632930332206,0.9834647181051441
25,0.9997701049362165,0.9983227807004786,0.9932711419567891
26,0.9997027015289793,0.9978337099648241,0.9913287970528352
27,0.9996203966567498,0.9972375585819875,0.9889693571456569
28,0.9999100547441571,0.9990273176935732,0.994885133343986
29,0.9998817586609287,0.998723442239878,0.9933088305896935
30,0.9994015346977659,0.9956568941135779,0.9827505100600334
31,0.9998464294694802,0.9983449043490178,0.9913546060422735
32,0.9998027405872651,0.997877925645336,0.9889562740136525
33,0.9997491880023119,0.9973069768928648,0.9860404291413896
34,0.9999282509450887,0.9988571379811554,0.9922270143888808
35,0.9999065250605957,0.998514652151969,0.9899497431926615
36,0.999605500043493,0.9957815759692789,0.9783257705645768
37,0.9998794080656902,0.9980885910675477,0.9871386167487355
38,0.9998458344290755,0.9975629265664344,0.9836994586111824
39,0.9998045781158093,0.9969193667639398,0.9795275671675246
40,0.999934520546961,0.9984720874617333,0.9867483346576263
41,0.9999152480286395,0.9980292123751989,0.9830487999386536
42,0.9996932074724609,0.9951928779357295,0.9685140270939997
43,0.9998912029223087,0.9974792939210594,0.9785129112113644
44,0.9998614119789152,0.9968014120568112,0.9729986240321207
45,0.9998247436180502,0.9959715264305538,0.9663499055061057
46,0.9999327156321522,0.99771731113469,0.9753133310952399
47,0.9999133487538935,0.9970748887900907,0.96878955628016
48,0.9997253380278848,0.9937421494408502,0.9489609361426088
49,0.9998891980261193,0.9962793043570746,0.9608783604355272
50,0.9998592666069742,0.9953005441511338,0.9513682508010687
51,0.9998223866934163,0.9941040446399837,0.9400352495831615
52,0.9999231660628116,0.9962502224587603,0.9512239964812456
53,0.999901453922759,0.9952251754001132,0.9392434734182113
54,0.999722113859031,0.9908941526828013,0.9109707988544449
55,0.9998743955676713,0.9939606075602867,0.9249744581118478
56,0.9998408602968615,0.9924102710136457,0.9081476397798426
57,0.9997995161714561,0.9905210751718818,0.8885046382927362
58,0.9999035597067326,0.9933320774956333,0.9015555224939957
59,0.9998767377468379,0.9915669546852068,0.8798728113563173
60,0.9996868891156225,0.9854760283232809,0.839874739552151
61,0.9998433377630288,0.9894017115632056,0.8547923300018517
62,0.9998019550469928,0.9867620060164534,0.8261332467920948
63,0.9997509283900087,0.9835633815962901,0.7937964891650535
64,0.9998681909176723,0.9873749883141796,0.8066805027292495
65,0.9998320585733951,0.9841624552318424,0.7708050996243432
66,0.9996117779048335,0.9750978675582083,0.7182299900289497
67,0.9997871101848143,0.9802553051420396,0.7311329239209955
68,0.9997314534193347,0.9755339941828757,0.6879267885572454
69,0.9996628446916009,0.9698657127549417,0.6416089359788606
70,0.9998054599460886,0.9750314290522513,0.6511342801807576
71,0.9997528636993575,0.96900780608729,0.6015819067458685
72,0.9994757051870407,0.9550932374839581,0.5420904891565076
73,0.9996875194830558,0.9617768852816498,0.550081511006541
74,0.9996066889422082,0.9531593427527323,0.497507174798539
75,0.9995071213954272,0.9429647907491419,0.44480395626802327
76,0.9996922766548283,0.9496465873532459,0.44948949255880905
77,0.9996102341275973,0.9383972578815026,0.3968495790754786
78,0.9992357149034209,0.9170503339682884,0.3428200569222899
79,0.9995084802887106,0.9251593713906912,0.3460156593281514
80,0.9993827982118262,0.9097150669438508,0.2978402655502236
81,0.9992281828181505,0.8918560982165642,0.2530298625417343
82,0.9994820663845309,0.8996118224064826,0.25446234407749974
83,0.9993460292953503,0.8796163507183821,0.21319220143298312
84,0.998807430610554,0.8481713898434114,0.17543328666125924
85,0.9991776900786201,0.8567698740969496,0.17622685175076014
86,0.9989702066548669,0.830940099789575,0.14370916245804274
87,0.9987154730468061,0.8020548556989474,0.11560694370778886
88,0.9990790578120532,0.8095232616324783,0.11588009425647401
89,0.9988412401143695,0.7775753331254223,0.0919272769186506
90,0.9980243226491066,0.7352100545438358,0.07181492359795313
91,0.9985478498383592,0.7425384981952573,0.07194061577797775
92,0.99818732343557,0.7045976072441333,0.055540362066764465
93,0.9977460164367347,0.6640420612875294,0.042302522715016944
94,0.9982830933375036,0.6695109173395093,0.04233668299792751
95,0.9978486707321116,0.6263325913205323,0.03181017631569073
96,0.9965542290372863,0.5767476775860931,0.023569664111312807
97,0.997314968621283,0.5813591951879657,0.023583100536058024
98,0.9966619187489391,0.5351744353373803,0.017252578168466273
99,0.9958660098472579,0.4884181470327716,0.012455512896649722
100,0.9966723692421682,0.4912457951249974,0.012458484088980296
101,0.9958517640123166,0.44416776346214704,0.008876642515081704
102,0.9937316234183657,0.3958599037822499,0.006241650363811965
103,0.9948494508287901,0.39787464191558997,0.006242672894387196
104,0.9936303447864763,0.35300939840739176,0.004333849046148006
105,0.9921538227529998,0.31015100662398065,0.002970318680287877
106,0.9933620128419234,0.31114548766932865,0.002970506880974
107,0.991779602864546,0.2705706430624969,0.0020101434759439195
108,0.9882348756655002,0.23232096656237394,0.0013431518364140878
109,0.9898624296323455,0.23292041656517035,0.0013432093784798362
110,0.9875503807653866,0.19847001984635787,0.00088639710323929
111,0.9847751694995097,0.16738035281194655,0.000577735856455843
112,0.9865397543870178,0.1676195747714445,0.0005777448065978462
113,0.9834758438553799,0.13987704596789519,0.00037196414144480267
114,0.9775185776914695,0.11539430754729427,0.00023657902581959492
115,0.9798058943577335,0.11551812401661592,0.0002365814800911727
116,0.9754331361110968,0.09441103059816679,0.0001486703327622196
117,0.9702510224698643,0.07635850230439246,9.231686779043183e-05
118,0.9726874740220648,0.07639919683211424,9.231719382682748e-05
119,0.9668580035466142,0.06114324332944708,5.6650198320906065e-05
120,0.9569867022254033,0.04840734233295047,3.435822424892479e-05
121,0.9599858039629424,0.04842579072806076,3.435830495481494e-05
122,0.9519343966193057,0.03795596110869196,2.0597866688447473e-05
123,0.9425614348747826,0.02944206157880929,1.2207350639684131e-05
124,0.9456196579678153,0.029447163962482415,1.2207359874252751e-05
125,0.9350166908272226,0.022605651558590865,7.152824959242184e-06
126,0.9192697808795678,0.017173308713580592,4.1441706058533925e-06
127,0.92278529157313,0.017175371947853683,4.144172685646131e-06
128,0.9087787304069831,0.012916010909922405,2.374376974551433e-06

